Optimal Fan-Out and Break-Even Routing Loss in Waveguide-Integrated Ge-on-Si SPAD Arrays

Splitting a waveguide mode over several Ge-on-Si single-photon avalanche diodes (SPADs) relieves dead-time saturation but multiplies dark counts. We quantify this trade-off with the asymptotic count-based information rate, which prices dark counts and dead time in one unit and is attained by an optimally weighted moment estimator. For a non-paralyzable pixel, the information per pre-dead-time signal event peaks at a signal rate $y^*=\sqrt{D(D+1/\tau)}$ with exact efficiency $(\sqrt{1+D\tau}-\sqrt{D\tau})^2$, which sets the optimal fan-out and a critical flux above which equal splitting is optimal. We then compare four routing architectures on 64 simulated 16-pixel arrays: an equal passive tree, static trees (uncalibrated, and an idealized calibration-informed benchmark), an ideal programmable tree, and a thermo-optic Mach-Zehnder interferometer (MZI) tree with 1.32 dB excess loss. Ideal programmability gains up to 15.9 dB over equal splitting at low flux. At one known flux, however, the calibrated static splitter beats the MZI tree by 0.14-2.7 dB, and the penalty tends to twice the excess loss when dark counts dominate. In ensemble-median worst-case regret, the MZI tree breaks even only for flux windows wider than 2.55 decades, and not within six decades above about 3.4 dB excess loss. Event-level Monte Carlo simulations reproduce the count statistics and the predicted estimator variances within bootstrap confidence intervals. Sensitivity analyses cover dark-count level, heterogeneity, detector model and random seed. All results are simulations with representative literature parameters.

==> data/an_eff_vs_y.dat <==
y D3 D4 D5 D6
1000 0.4999 0.0908092 0.00980199 0.0009081
1059.25 0.514281 0.095674 0.0103766 0.000961846
1122.02 0.528638 0.100771 0.0109846 0.00101877
1188.5 0.542948 0.106107 0.0116278 0.00107906
1258.93 0.557186 0.11169 0.0123081 0.00114291
1333.52 0.57133 0.117529 0.0130277 0.00121053
1412.54 0.585357 0.12363 0.0137888 0.00128215
1496.24 0.599247 0.130001 0.0145937 0.001358
1584.89 0.612978 0.136649 0.0154448 0.00143832
1678.8 0.626531 0.14358 0.0163447 0.0015234
1778.28 0.639887 0.150802 0.0172961 0.00161349
1883.65 0.653029 0.158319 0.0183018 0.0017089
1995.26 0.66594 0.166138 0.0193648 0.00180993
2113.49 0.678606 0.174263 0.0204882 0.00191693
2238.72 0.691012 0.182698 0.0216754 0.00203024
2371.37 0.703148 0.191445 0.0229297 0.00215023
2511.89 0.715002 0.200509 0.0242547 0.00227729
2660.73 0.726564 0.20989 0.0256543 0.00241184
2818.38 0.737827 0.219589 0.0271323 0.00255431
2985.38 0.748785 0.229605 0.0286929 0.00270517
3162.28 0.759431 0.239937 0.0303404 0.00286491
3349.65 0.769762 0.250582 0.0320794 0.00303405
3548.13 0.779775 0.261537 0.0339144 0.00321314
3758.37 0.789469 0.272795 0.0358504 0.00340275
3981.07 0.798842 0.28435 0.0378925 0.0036035
4216.97 0.807896 0.296194 0.040046 0.00381604
4466.84 0.816632 0.308318 0.0423163 0.00404106
4731.51 0.825053 0.320711 0.0447093 0.00427928
5011.87 0.833162 0.33336 0.0472307 0.00453146
5308.84 0.840962 0.346253 0.0498868 0.00479842
5623.41 0.848458 0.359374 0.0526838 0.00508101
5956.62 0.855657 0.372706 0.0556281 0.00538013
6309.57 0.862563 0.386233 0.0587266 0.00569674
6683.44 0.869182 0.399936 0.0619861 0.00603185
7079.46 0.875522 0.413795 0.0654136 0.00638652
7498.94 0.881589 0.427788 0.0690164 0.00676187
7943.28 0.887391 0.441895 0.0728017 0.00715909
8413.95 0.892934 0.456094 0.0767771 0.00757943
8912.51 0.898227 0.47036 0.0809502 0.00802421
9440.61 0.903277 0.484671 0.0853286 0.00849482
10000 0.908092 0.499002 0.08992 0.00899272
10592.5 0.91268 0.51333 0.0947322 0.00951948
11220.2 0.917048 0.527631 0.099773 0.0100767
11885 0.921204 0.541881 0.10505 0.0106661
12589.3 0.925155 0.556056 0.110571 0.0112896
13335.2 0.92891 0.570133 0.116343 0.0119489
14125.4 0.932476 0.58409 0.122374 0.0126462
14962.4 0.935859 0.597904 0.128671 0.0133834
15848.9 0.939067 0.611556 0.13524 0.0141629
16788 0.942107 0.625025 0.142089 0.014987
17782.8 0.944985 0.638292 0.149222 0.0158581
18836.5 0.947708 0.651339 0.156646 0.0167788
19952.6 0.950282 0.66415 0.164366 0.0177517
21134.9 0.952714 0.67671 0.172386 0.0187798
22387.2 0.955008 0.689005 0.18071 0.0198659
23713.7 0.957171 0.701022 0.18934 0.0210133
25118.9 0.959208 0.71275 0.198279 0.022225
26607.3 0.961124 0.724179 0.207528 0.0235046
28183.8 0.962924 0.735301 0.217088 0.0248557
29853.8 0.964613 0.74611 0.226956 0.0262818
31622.8 0.966195 0.756598 0.237132 0.0277869
33496.5 0.967673 0.766762 0.247611 0.029375
35481.3 0.969053 0.776598 0.25839 0.0310503
37583.7 0.970338 0.786104 0.269463 0.0328173
39810.7 0.971532 0.795279 0.280821 0.0346804
42169.7 0.972637 0.804123 0.292457 0.0366444
44668.4 0.973656 0.812636 0.304361 0.0387141
47315.1 0.974594 0.820821 0.31652 0.0408946
50118.7 0.975451 0.828681 0.328923 0.0431911
53088.4 0.976231 0.836217 0.341554 0.0456091
56234.1 0.976936 0.843434 0.354398 0.048154
59566.2 0.977568 0.850337 0.367438 0.0508316
63095.7 0.978129 0.856929 0.380655 0.0536477
66834.4 0.97862 0.863217 0.394029 0.0566082
70794.6 0.979042 0.869207 0.407541 0.0597193
74989.4 0.979398 0.874903 0.421167 0.0629872
79432.8 0.979687 0.880311 0.434885 0.0664182
84139.5 0.979912 0.885439 0.448672 0.0700185
89125.1 0.980071 0.890292 0.462502 0.0737947
94406.1 0.980167 0.894877 0.476352 0.0777531
100000 0.980199 0.8992 0.490196 0.0819001
105925 0.980167 0.903266 0.504008 0.0862421
112202 0.980072 0.907083 0.517764 0.0907855
118850 0.979912 0.910657 0.531436 0.0955362
125893 0.979688 0.913992 0.545 0.1005
133352 0.979398 0.917095 0.558432 0.105684
141254 0.979043 0.919971 0.571706 0.111092
149624 0.978621 0.922625 0.584799 0.11673
158489 0.97813 0.925063 0.597687 0.122603
167880 0.977569 0.927288 0.610349 0.128716
177828 0.976938 0.929305 0.622763 0.135071
188365 0.976233 0.931118 0.634909 0.141672
199526 0.975453 0.93273 0.646767 0.148522
211349 0.974595 0.934145 0.65832 0.155623
223872 0.973658 0.935366 0.669551 0.162975
237137 0.972639 0.936395 0.680445 0.170579
251189 0.971534 0.937234 0.690986 0.178434
266073 0.970341 0.937885 0.701162 0.186539
281838 0.969056 0.93835 0.710962 0.194889
298538 0.967676 0.938629 0.720373 0.203481
316228 0.966197 0.938723 0.729388 0.212308
334965 0.964616 0.938632 0.737996 0.221365
354813 0.962927 0.938356 0.746192 0.230643
375837 0.961127 0.937895 0.753968 0.240132
398107 0.959212 0.937247 0.761318 0.24982
421697 0.957175 0.936411 0.768239 0.259694
446684 0.955012 0.935385 0.774726 0.269741
473151 0.952718 0.934168 0.780776 0.279943
501187 0.950287 0.932756 0.786386 0.290284
530884 0.947713 0.931147 0.791554 0.300743
562341 0.94499 0.929338 0.79628 0.311299
595662 0.942112 0.927325 0.80056 0.321932
630957 0.939072 0.925103 0.804395 0.332615
668344 0.935864 0.922669 0.807784 0.343325
707946 0.932482 0.920019 0.810727 0.354034
749894 0.928916 0.917147 0.813223 0.364716
794328 0.925162 0.914048 0.815272 0.37534
841395 0.921211 0.910717 0.816875 0.385878
891251 0.917055 0.907148 0.81803 0.396299
944061 0.912687 0.903335 0.818739 0.406573
1e+06 0.9081 0.899272 0.819001 0.416667
1.05925e+06 0.903286 0.894954 0.818816 0.42655
1.12202e+06 0.898236 0.890374 0.818185 0.43619
1.1885e+06 0.892943 0.885526 0.817106 0.445556
1.25893e+06 0.8874 0.880403 0.815581 0.454617
1.33352e+06 0.881599 0.874999 0.813609 0.463341
1.41254e+06 0.875533 0.869308 0.81119 0.471699
1.49624e+06 0.869193 0.863324 0.808325 0.479662
1.58489e+06 0.862574 0.857041 0.805013 0.487201
1.6788e+06 0.855669 0.850454 0.801255 0.494289
1.77828e+06 0.848471 0.843557 0.797051 0.500901
1.88365e+06 0.840975 0.836345 0.792403 0.507013
1.99526e+06 0.833175 0.828814 0.787311 0.512602
2.11349e+06 0.825067 0.820961 0.781777 0.517648
2.23872e+06 0.816647 0.812781 0.775803 0.522132
2.37137e+06 0.807912 0.804273 0.769391 0.526038
2.51189e+06 0.798858 0.795435 0.762545 0.529351
2.66073e+06 0.789485 0.786266 0.755269 0.532058
2.81838e+06 0.779792 0.776765 0.747566 0.53415
2.98538e+06 0.76978 0.766935 0.739443 0.535619
3.16228e+06 0.759449 0.756777 0.730905 0.536458
3.34965e+06 0.748803 0.746294 0.72196 0.536666
3.54813e+06 0.737847 0.735492 0.712617 0.53624
3.75837e+06 0.726584 0.724375 0.702884 0.535184
3.98107e+06 0.715022 0.712951 0.692772 0.5335
4.21697e+06 0.703169 0.701228 0.682292 0.531195
4.46684e+06 0.691034 0.689216 0.671459 0.528278
4.73151e+06 0.678627 0.676926 0.660285 0.524759
5.01187e+06 0.665962 0.66437 0.648786 0.520653
5.30884e+06 0.653051 0.651563 0.636979 0.515973
5.62341e+06 0.63991 0.63852 0.624882 0.510738
5.95662e+06 0.626555 0.625257 0.612513 0.504966
6.30957e+06 0.613002 0.611791 0.599893 0.49868
6.68344e+06 0.599271 0.598143 0.587042 0.491901
7.07946e+06 0.585382 0.584331 0.573983 0.484655
7.49894e+06 0.571354 0.570376 0.560738 0.476967
7.94328e+06 0.55721 0.556301 0.547332 0.468865
8.41395e+06 0.542972 0.542127 0.533789 0.460378
8.91251e+06 0.528663 0.527879 0.520134 0.451534
9.44061e+06 0.514306 0.513579 0.506391 0.442365
1e+07 0.499925 0.499251 0.492587 0.4329
1.05925e+07 0.485543 0.484919 0.478746 0.423173
1.12202e+07 0.471185 0.470608 0.464896 0.413214
1.1885e+07 0.456874 0.456341 0.45106 0.403054
1.25893e+07 0.442634 0.442141 0.437264 0.392726
1.33352e+07 0.428486 0.428032 0.423532 0.382262
1.41254e+07 0.414455 0.414036 0.409889 0.37169
1.49624e+07 0.40056 0.400175 0.396356 0.361043
1.58489e+07 0.386824 0.38647 0.382956 0.350349
1.6788e+07 0.373265 0.372939 0.36971 0.339636
1.77828e+07 0.359902 0.359603 0.356639 0.328933
1.88365e+07 0.346752 0.346479 0.343759 0.318264
1.99526e+07 0.333833 0.333582 0.33109 0.307655
2.11349e+07 0.321158 0.320928 0.318647 0.29713
2.23872e+07 0.308741 0.308531 0.306445 0.286709
2.37137e+07 0.296594 0.296402 0.294496 0.276414
2.51189e+07 0.284728 0.284553 0.282813 0.266263
2.66073e+07 0.273152 0.272993 0.271406 0.256274
2.81838e+07 0.261875 0.26173 0.260283 0.246462
2.98538e+07 0.250902 0.25077 0.249453 0.236842
3.16228e+07 0.24024 0.240119 0.238922 0.227425
3.34965e+07 0.229891 0.229782 0.228693 0.218222
3.54813e+07 0.219859 0.21976 0.218771 0.209243
3.75837e+07 0.210146 0.210056 0.209159 0.200496
3.98107e+07 0.200751 0.200669 0.199856 0.191986
4.21697e+07 0.191674 0.1916 0.190863 0.183721
4.46684e+07 0.182914 0.182847 0.182179 0.175702
4.73151e+07 0.174467 0.174407 0.173803 0.167933
5.01187e+07 0.166331 0.166277 0.165731 0.160415
5.30884e+07 0.158502 0.158453 0.157959 0.15315
5.62341e+07 0.150975 0.15093 0.150484 0.146135
5.95662e+07 0.143743 0.143703 0.143301 0.139371
6.30957e+07 0.136803 0.136766 0.136404 0.132855
6.68344e+07 0.130146 0.130114 0.129787 0.126584
7.07946e+07 0.123767 0.123738 0.123443 0.120555
7.49894e+07 0.117659 0.117632 0.117367 0.114763
7.94328e+07 0.111813 0.111789 0.11155 0.109205
8.41395e+07 0.106223 0.106201 0.105987 0.103874
8.91251e+07 0.10088 0.100861 0.100668 0.0987669
9.44061e+07 0.0957779 0.0957605 0.095587 0.0938768
1e+08 0.0909074 0.0908917 0.0907358 0.0891981
1.05925e+08 0.0862608 0.0862468 0.0861068 0.0847248
1.12202e+08 0.0818304 0.0818178 0.0816921 0.0804506
1.1885e+08 0.0776082 0.0775969 0.0774841 0.0763692
1.25893e+08 0.0735864 0.0735763 0.0734751 0.0724743
1.33352e+08 0.0697573 0.0697482 0.0696574 0.0687594
1.41254e+08 0.0661132 0.066105 0.0660236 0.0652181
1.49624e+08 0.0626466 0.0626393 0.0625664 0.061844
1.58489e+08 0.0593502 0.0593437 0.0592783 0.0586308
1.6788e+08 0.0562169 0.056211 0.0561525 0.0555723
1.77828e+08 0.0532396 0.0532344 0.053182 0.0526621
1.88365e+08 0.0504116 0.0504069 0.05036 0.0498944
1.99526e+08 0.0477263 0.0477221 0.0476801 0.0472631
2.11349e+08 0.0451771 0.0451734 0.0451358 0.0447626
2.23872e+08 0.042758 0.0427547 0.0427211 0.042387
2.37137e+08 0.040463 0.04046 0.0404299 0.040131
2.51189e+08 0.0382862 0.0382835 0.0382566 0.0379892
2.66073e+08 0.0362221 0.0362197 0.0361956 0.0359565
2.81838e+08 0.0342653 0.0342632 0.0342417 0.0340278
2.98538e+08 0.0324107 0.0324088 0.0323895 0.0321983
3.16228e+08 0.0306532 0.0306515 0.0306343 0.0304634


==> data/an_ystar.dat <==
D ystar eff
1000 100005 0.980199
10000 316386 0.938723
100000 1.00499e+06 0.819002
1e+06 3.31662e+06 0.536675


==> data/an_ystar_vs_u.dat <==
u ystau eff
1e-05 0.00316229 0.993695
1.12202e-05 0.00334967 0.993323
1.25893e-05 0.00354816 0.992929
1.41254e-05 0.0037584 0.992511
1.58489e-05 0.0039811 0.992069
1.77828e-05 0.004217 0.991602
1.99526e-05 0.00446688 0.991106
2.23872e-05 0.00473157 0.990582
2.51189e-05 0.00501194 0.990026
2.81838e-05 0.00530892 0.989439
3.16228e-05 0.0056235 0.988816
3.54813e-05 0.00595673 0.988158
3.98107e-05 0.0063097 0.98746
4.46684e-05 0.00668359 0.986722
5.01187e-05 0.00707964 0.985941
5.62341e-05 0.00749915 0.985114
6.30957e-05 0.00794353 0.984239
7.07946e-05 0.00841425 0.983313
7.94328e-05 0.00891286 0.982333
8.91251e-05 0.00944103 0.981296
0.0001 0.0100005 0.980199
0.000112202 0.0105931 0.979038
0.000125893 0.0112209 0.97781
0.000141254 0.0118859 0.976511
0.000158489 0.0125903 0.975136
0.000177828 0.0133364 0.973683
0.000199526 0.0141268 0.972145
0.000223872 0.014964 0.97052
0.000251189 0.0158509 0.968801
0.000281838 0.0167904 0.966983
0.000316228 0.0177856 0.965061
0.000354813 0.0188398 0.96303
0.000398107 0.0199566 0.960883
0.000446684 0.0211396 0.958614
0.000501187 0.0223928 0.956217
0.000562341 0.0237204 0.953684
0.000630957 0.0251268 0.951008
0.000707946 0.0266167 0.948183
0.000794328 0.028195 0.945199
0.000891251 0.0298671 0.942048
0.001 0.0316386 0.938723
0.00112202 0.0335153 0.935213
0.00125893 0.0355037 0.931511
0.00141254 0.0376103 0.927605
0.00158489 0.0398423 0.923485
0.00177828 0.0422071 0.919142
0.00199526 0.0447129 0.914565
0.00223872 0.0473681 0.909741
0.00251189 0.0501816 0.904661
0.00281838 0.0531632 0.89931
0.00316228 0.056323 0.893679
0.00354813 0.0596718 0.887753
0.00398107 0.0632212 0.88152
0.00446684 0.0669835 0.874967
0.00501187 0.0709718 0.86808
0.00562341 0.0752 0.860847
0.00630957 0.079683 0.853253
0.00707946 0.0844368 0.845285
0.00794328 0.0894784 0.83693
0.00891251 0.0948259 0.828173
0.01 0.100499 0.819002
0.0112202 0.106518 0.809404
0.0125893 0.112906 0.799367
0.0141254 0.119687 0.788877
0.0158489 0.126886 0.777925
0.0177828 0.134533 0.7665
0.0199526 0.142656 0.754593
0.0223872 0.151289 0.742196
0.0251189 0.160468 0.729303
0.0281838 0.17023 0.715908
0.0316228 0.180618 0.70201
0.0354813 0.191678 0.687608
0.0398107 0.203459 0.672703
0.0446684 0.216018 0.657301
0.0501187 0.229414 0.64141
0.0562341 0.243714 0.625041
0.0630957 0.258992 0.608208
0.0707946 0.27533 0.59093
0.0794328 0.292818 0.57323
0.0891251 0.311558 0.555134
0.1 0.331662 0.536675
0.112202 0.353258 0.517888
0.125893 0.376486 0.498814
0.141254 0.401505 0.479497
0.158489 0.428495 0.459988
0.177828 0.457658 0.44034
0.199526 0.489221 0.420611
0.223872 0.523441 0.400862
0.251189 0.560611 0.381156
0.281838 0.601058 0.36156
0.316228 0.645157 0.342141
0.354813 0.69333 0.322968
0.398107 0.746054 0.304106
0.446684 0.803872 0.285624
0.501187 0.867396 0.267582
0.562341 0.93732 0.250042
0.630957 1.01443 0.233058
0.707946 1.09961 0.21668
0.794328 1.19385 0.20095
0.891251 1.2983 0.185905
1 1.41421 0.171573


==> data/d_vs_bcal.dat <==
Phi med p16 p84 amax
10000 -2.69427 -2.71367 -2.67041 -2.60152
14678 -2.66974 -2.69736 -2.6363 -2.54258
21544.3 -2.63537 -2.67412 -2.58933 -2.46566
31622.8 -2.58806 -2.64144 -2.52636 -2.36952
46415.9 -2.52815 -2.59633 -2.44492 -2.25555
68129.2 -2.44717 -2.5356 -2.34429 -2.12866
100000 -2.34686 -2.45656 -2.2265 -1.99678
146780 -2.23583 -2.35803 -2.09998 -1.86913
215443 -2.10675 -2.24159 -1.96727 -1.75365
316228 -1.97358 -2.11226 -1.84012 -1.65518
464159 -1.85559 -1.97794 -1.72578 -1.57496
681292 -1.7411 -1.86753 -1.63296 -1.5114
1e+06 -1.6537 -1.7611 -1.56216 -1.46121
1.4678e+06 -1.563 -1.66089 -1.49217 -1.42039
2.15443e+06 -1.49561 -1.56757 -1.44262 -1.38482
3.16228e+06 -1.4373 -1.48781 -1.39489 -1.34517
4.64159e+06 -1.37652 -1.42312 -1.33786 -1.30097
6.81292e+06 -1.32629 -1.37066 -1.29288 -1.24616
1e+07 -1.31435 -1.35962 -1.25044 -1.19439
1.4678e+07 -1.30721 -1.32578 -1.26203 -1.17857
2.15443e+07 -1.28525 -1.31629 -1.2373 -1.16552
3.16228e+07 -1.26071 -1.30004 -1.23374 -1.17922
4.64159e+07 -1.24071 -1.26607 -1.21139 -1.18247
6.81292e+07 -1.22169 -1.24641 -1.19911 -1.16694
1e+08 -1.20405 -1.22082 -1.1827 -1.1337
1.4678e+08 -1.17884 -1.19767 -1.15785 -1.12376
2.15443e+08 -1.14467 -1.1627 -1.11901 -1.09649
3.16228e+08 -1.07605 -1.08896 -1.0644 -1.04106
4.64159e+08 -0.975314 -0.986381 -0.964015 -0.948116
6.81292e+08 -0.855108 -0.866907 -0.843789 -0.833673
1e+09 -0.72695 -0.73625 -0.714281 -0.706976
1.4678e+09 -0.596274 -0.604156 -0.584677 -0.57639
2.15443e+09 -0.47204 -0.479695 -0.461486 -0.453905
3.16228e+09 -0.362034 -0.368477 -0.352723 -0.346186
4.64159e+09 -0.269894 -0.274774 -0.262195 -0.256832
6.81292e+09 -0.19652 -0.20016 -0.190528 -0.186297
1e+10 -0.140479 -0.143187 -0.135988 -0.132786


==> data/e3.dat <==
sig G5 G5lo G5hi G7 G7lo G7hi G9 G9lo G9hi Gclosed
0 12.5637 12.3562 13.0143 2.78802 2.67095 2.95543 0.0174283 0.010781 0.0253284 13.3417
0.35 13.5439 13.248 14.0922 2.82308 2.56799 3.06726 0.0170382 0.0110007 0.0250143 14.7705
0.7 14.5791 13.8614 15.306 2.87537 2.47921 3.2179 0.0169123 0.0113513 0.0246545 16.5409
1.05 14.9112 13.8598 15.879 2.92245 2.41089 3.35674 0.0171381 0.0115748 0.0238785 18.0205
1.4 14.6252 13.3333 15.8475 2.93197 2.45721 3.4986 0.0177811 0.0119618 0.0250072 19.1881


==> data/e4a_np.dat <==
xtau mean mean_se var var_se
0.01 0.99961 0.000402404 0.991597 0.0316307
0.1 1.00087 0.000376357 1.02885 0.0316307
0.3 1.00007 0.000310126 0.975737 0.0316307
1 0.999816 0.000199243 0.953218 0.0316307
3 0.999963 0.000100451 0.969164 0.0316307


==> data/e4a_p.dat <==
xtau mean mean_se var var_se
0.01 0.999333 0.000396853 0.964479 0.0316307
0.1 0.999887 0.000368627 0.991297 0.0316307
0.3 0.999745 0.000315019 1.03278 0.0316307
1 0.999701 0.000244793 1.00161 0.0316307
3 0.999135 0.000748279 0.954513 0.0316307


==> data/e5.dat <==
u ynp_tau yp_tau eff_np eff_p eff_gated
0.0001 0.0100005 0.00985064 0.980199 0.980051 0.980133
0.001 0.0316386 0.0301424 0.938723 0.937273 0.938081
0.01 0.100499 0.0856067 0.819002 0.805594 0.813105
0.1 0.331662 0.184159 0.536675 0.436782 0.493239


==> data/fig2a.dat <==
Phi A Bstar Bfix C D Dlo Dhi
10000 0.000196162 0.00306095 0.000836808 0.00776048 0.00416834 0.00294325 0.00590367
14678 0.000287722 0.00445423 0.00122456 0.0111674 0.00602936 0.00427486 0.00848237
21544.3 0.000421877 0.00645641 0.00178949 0.0159326 0.00866501 0.00617964 0.012076
31622.8 0.000618285 0.00930639 0.00260976 0.0224627 0.0123401 0.00887325 0.0169756
46415.9 0.00090549 0.0133087 0.00379498 0.0311643 0.0173546 0.0126212 0.0234602
68129.2 0.00132473 0.0188236 0.00549553 0.0423361 0.023998 0.0177204 0.0317126
100000 0.00193517 0.0263381 0.00791135 0.0560124 0.0324632 0.0244979 0.0417091
146780 0.00282075 0.0362116 0.0112961 0.0718065 0.0427287 0.0329565 0.0532235
215443 0.00409868 0.0486311 0.0159494 0.0878759 0.0544517 0.0429623 0.0650719
316228 0.00592566 0.0634513 0.0221879 0.102911 0.0659866 0.0541533 0.0776871
464159 0.00849165 0.0789861 0.0304247 0.118374 0.0768566 0.0662417 0.0887651
681292 0.0120311 0.0942957 0.0411438 0.132799 0.0881716 0.0785621 0.0983612
1e+06 0.0167357 0.111331 0.0535389 0.14381 0.0985371 0.0888045 0.108004
1.4678e+06 0.0229996 0.12591 0.067017 0.150797 0.105699 0.0983855 0.113958
2.15443e+06 0.0311383 0.135567 0.0812132 0.15744 0.110898 0.105655 0.119409
3.16228e+06 0.0410973 0.14326 0.0958075 0.159628 0.114932 0.109079 0.12473
4.64159e+06 0.0526774 0.146321 0.109335 0.159859 0.116456 0.112756 0.125482
6.81292e+06 0.0661447 0.145845 0.121266 0.159185 0.116743 0.113497 0.125631
1e+07 0.0797949 0.146284 0.13094 0.157964 0.11635 0.111878 0.123224
1.4678e+07 0.0935401 0.145507 0.13664 0.155509 0.115305 0.111975 0.11992
2.15443e+07 0.105746 0.141091 0.139293 0.152511 0.11381 0.109862 0.11737
3.16228e+07 0.115984 0.138723 0.138723 0.149799 0.112124 0.108503 0.115605
4.64159e+07 0.123593 0.13483 0.135064 0.145986 0.110105 0.105923 0.113413
6.81292e+07 0.129259 0.134497 0.127577 0.142155 0.107313 0.103755 0.110031
1e+08 0.131275 0.131275 0.11664 0.137708 0.104374 0.100945 0.107263
1.4678e+08 0.129944 0.129944 0.103063 0.132526 0.101123 0.0981316 0.103949
2.15443e+08 0.125399 0.125399 0.0878024 0.126433 0.0971081 0.0946926 0.0995706
3.16228e+08 0.117594 0.117594 0.0721716 0.118021 0.0921853 0.0899789 0.0944966
4.64159e+08 0.10679 0.10679 0.0570111 0.107193 0.0855599 0.0836642 0.0875219
6.81292e+08 0.0936428 0.0936428 0.0434661 0.0939538 0.0772293 0.0757015 0.0786944
1e+09 0.0790782 0.0790782 0.0323277 0.0793695 0.0671449 0.0659718 0.0684197
1.4678e+09 0.0641971 0.0641971 0.0234324 0.0644339 0.0562521 0.0554362 0.0571827
2.15443e+09 0.0503357 0.0503357 0.01666 0.0504837 0.0453072 0.0447712 0.0459989
3.16228e+09 0.0381759 0.0381759 0.0117046 0.0382971 0.0352694 0.0348971 0.0357669
4.64159e+09 0.028222 0.028222 0.00815209 0.0283016 0.0265847 0.0263483 0.0270288
6.81292e+09 0.0204208 0.0204208 0.00564413 0.0204564 0.0195529 0.0193857 0.0198616
1e+10 0.0145315 0.0145315 0.00389017 0.014552 0.0140801 0.0139574 0.0142875


==> data/fig2a_bcal.dat <==
Phi Bcal
10000 0.00170852
14678 0.00249594
21544.3 0.00363838
31622.8 0.00528715
46415.9 0.00761968
68129.2 0.0109139
100000 0.0154347
146780 0.0216312
215443 0.0298001
316228 0.0401921
464159 0.0530349
681292 0.0677166
1e+06 0.0836791
1.4678e+06 0.0996292
2.15443e+06 0.115445
3.16228e+06 0.128564
4.64159e+06 0.139948
6.81292e+06 0.148061
1e+07 0.152348
1.4678e+07 0.153583
2.15443e+07 0.152174
3.16228e+07 0.147021
4.64159e+07 0.138362
6.81292e+07 0.126701
1e+08 0.112016
1.4678e+08 0.0958068
2.15443e+08 0.078938
3.16228e+08 0.062335
4.64159e+08 0.0477613
6.81292e+08 0.035472
1e+09 0.025753
1.4678e+09 0.0183814
2.15443e+09 0.0129432
3.16228e+09 0.00902416
4.64159e+09 0.0062432
6.81292e+09 0.00429853
1e+10 0.0029495


==> data/fig2a_mc.dat <==
Phi effA effC
1e+06 0.0177111 0.154536
3e+07 0.112486 0.150904
1e+09 0.0780176 0.0841809


==> data/fig2b_cool.dat <==
Phi beA beAlo beAhi beB beBlo beBhi GC GD GDB
10000 6.84293 6.55267 7.18114 0.793053 0 1.69554 9.37439 7.62877 -0.617686
14678 6.43391 6.08163 6.72524 0.665972 0 1.43407 8.26712 6.66197 -0.752628
21544.3 5.91968 5.57057 6.22206 0.467443 0 1.16572 7.17398 5.60144 -0.959127
31622.8 5.30279 4.88324 5.65469 0.432148 0 1.10928 6.14996 4.60282 -0.983288
46415.9 4.64326 4.2309 5.01311 0.376223 0 0.924009 5.20086 3.69956 -0.986356
68129.2 3.94067 3.55919 4.31836 0.378691 0 0.882549 4.34874 2.85922 -0.974727
100000 3.31648 2.94121 3.70362 0.348424 0 0.792031 3.55542 2.10907 -1.02425
146780 2.75212 2.37158 3.13448 0.342318 0 0.703304 2.90315 1.47945 -1.01892
215443 2.28638 1.95184 2.60714 0.359977 0 0.666601 2.39301 0.985284 -0.999594
316228 1.89689 1.5993 2.15113 0.341639 0 0.679868 1.97546 0.58326 -1.003
464159 1.58486 1.31951 1.82697 0.336841 0 0.694225 1.6444 0.266147 -0.986215
681292 1.33184 1.08935 1.57199 0.325756 0 0.730869 1.37509 0.0118649 -0.991081
1e+06 1.1373 0.912329 1.37503 0.319444 0 0.765989 1.1652 -0.183613 -0.990918
1.4678e+06 0.981082 0.76827 1.20643 0.321411 0 0.788886 0.995122 -0.335089 -0.981802
2.15443e+06 0.853841 0.63211 1.06032 0.322565 0 0.800448 0.854292 -0.460023 -0.968294
3.16228e+06 0.737732 0.554535 0.92452 0.241257 0 0.690942 0.721721 -0.564663 -1.04643
4.64159e+06 0.630624 0.4886 0.80207 0.259754 0 0.66448 0.619453 -0.671675 -1.03677
6.81292e+06 0.536281 0.422479 0.689083 0.280322 0.000585067 0.640447 0.508437 -0.751382 -1.00232
1e+07 0.45348 0.352208 0.584442 0.283901 0.0489685 0.544641 0.419364 -0.831412 -1.00109
1.4678e+07 0.381677 0.28553 0.471419 0.299359 0.0883799 0.530244 0.332693 -0.897164 -0.982453
2.15443e+07 0.300653 0.226719 0.375845 0.243998 0.13211 0.376895 0.260847 -0.959885 -1.02679
3.16228e+07 0.232325 0.173454 0.297162 0.232325 0.173454 0.297162 0.185983 -1.02086 -1.02086
4.64159e+07 0.174272 0.125981 0.236812 0.174272 0.125981 0.236812 0.143737 -1.06797 -1.06797
6.81292e+07 0.125345 0.0852324 0.173244 0.125345 0.0852324 0.173244 0.104285 -1.09518 -1.09518
1e+08 0.0845175 0.0547079 0.11376 0.0845175 0.0547079 0.11376 0.074029 -1.10976 -1.10976
1.4678e+08 0.0571371 0.0364651 0.075679 0.0571371 0.0364651 0.075679 0.0490381 -1.10153 -1.10153
2.15443e+08 0.0388097 0.0242629 0.0528274 0.0388097 0.0242629 0.0528274 0.0317714 -1.06346 -1.06346
3.16228e+08 0.0283075 0.0178602 0.0404667 0.0283075 0.0178602 0.0404667 0.0213462 -1.0018 -1.0018
4.64159e+08 0.0261938 0.0168617 0.0398494 0.0261938 0.0168617 0.0398494 0.0181006 -0.914956 -0.914956
6.81292e+08 0.0275537 0.0172246 0.0437608 0.0275537 0.0172246 0.0437608 0.0167465 -0.806216 -0.806216
1e+09 0.0335302 0.0200028 0.0489063 0.0335302 0.0200028 0.0489063 0.0169243 -0.685734 -0.685734
1.4678e+09 0.039985 0.0240982 0.0566328 0.039985 0.0240982 0.0566328 0.0164831 -0.561768 -0.561768
2.15443e+09 0.0480435 0.0292126 0.0702814 0.0480435 0.0292126 0.0702814 0.015611 -0.443984 -0.443984
3.16228e+09 0.0558608 0.0337277 0.0817436 0.0558608 0.0337277 0.0817436 0.0136975 -0.339225 -0.339225
4.64159e+09 0.0613837 0.0374605 0.0903541 0.0613837 0.0374605 0.0903541 0.0110906 -0.251728 -0.251728
6.81292e+09 0.0650397 0.0403847 0.0966797 0.0650397 0.0403847 0.0966797 0.00864401 -0.182584 -0.182584
1e+10 0.0692666 0.0425899 0.101333 0.0692666 0.0425899 0.101333 0.00648129 -0.13012 -0.13012


==> data/fig2b_hom.dat <==
Phi beA beAlo beAhi beB beBlo beBhi GC GD GDB
10000 6.03341 6.03341 6.03341 0 0 0 12.1223 9.39196 -3.52346
14678 6.03026 6.03026 6.03026 0 0 0 12.091 9.36958 -3.51132
21544.3 6.0257 6.0257 6.0257 0 0 0 12.0454 9.33693 -3.49385
31622.8 6.01894 6.01894 6.01894 0 0 0 11.9795 9.28949 -3.46886
46415.9 6.00903 6.00903 6.00903 0 0 0 11.8846 9.221 -3.4334
68129.2 5.99452 5.99452 5.99452 0 0 0 11.7495 9.12266 -3.38395
100000 5.97324 5.97324 5.97324 0 0 0 11.5594 8.98291 -3.31643
146780 5.94212 5.94212 5.94212 0 0 0 11.2963 8.78695 -3.22683
215443 5.89668 5.89668 5.89668 0 0 0 10.9401 8.51712 -3.11235
316228 5.83055 5.83055 5.83055 0 0 0 10.4715 8.15438 -2.97287
464159 5.73485 5.73485 5.73485 0 0 0 9.87552 7.68122 -2.81229
681292 5.59757 5.59757 5.59757 0 0 0 9.14651 7.08603 -2.63876
1e+06 5.40118 5.40118 5.40118 0 0 0 8.29177 6.36783 -2.46304
1.4678e+06 5.12765 5.12765 5.12765 0 0 0 7.33227 5.53938 -2.29549
2.15443e+06 4.75551 4.75551 4.75551 0 0 0 6.30022 4.62712 -2.14293
3.16228e+06 4.26919 4.26919 4.26919 0 0 0 5.23385 3.66744 -2.00719
4.64159e+06 3.66932 3.66932 3.66932 0 0 0 4.17105 2.7001 -1.88532
6.81292e+06 2.97247 2.97247 2.97247 0 0 0 3.14256 1.76057 -1.77101
1e+07 2.20394 2.20394 2.20394 0 0 0 2.23987 0.872659 -1.6749
1.4678e+07 1.4789 1.4789 1.4789 0 0 0 1.51483 0.164437 -1.63909
2.15443e+07 0.927799 0.927799 0.927799 0 0 0 0.950723 -0.395825 -1.54961
3.16228e+07 0.51845 0.51845 0.51845 0 0 0 0.53784 -0.803996 -1.51259
4.64159e+07 0.235452 0.235452 0.235452 0 0 0 0.248309 -1.08242 -1.42817
6.81292e+07 0.0700574 0.0700574 0.0700574 0 0 0 0.0739645 -1.24503 -1.38714
1e+08 0.00266383 0.00266383 0.00266383 0.00266383 0.00266383 0.00266383 0.00342132 -1.30223 -1.30223
1.4678e+08 0.000545137 0.000545137 0.000545137 0.000545137 0.000545137 0.000545137 0.000512859 -1.26472 -1.26472
2.15443e+08 0.000286319 0.000286319 0.000286319 0.000286319 0.000286319 0.000286319 0.000249938 -1.17739 -1.17739
3.16228e+08 0.00013414 0.00013414 0.00013414 0.00013414 0.00013414 0.00013414 0.000106941 -1.08075 -1.08075
4.64159e+08 4.95249e-05 4.95249e-05 4.95249e-05 4.95249e-05 4.95249e-05 4.95249e-05 3.52566e-05 -0.971736 -0.971736
6.81292e+08 1.00293e-05 1.00293e-05 1.00293e-05 1.00293e-05 1.00293e-05 1.00293e-05 6.1961e-06 -0.850506 -0.850506
1e+09 8.45536e-09 8.45536e-09 8.45536e-09 8.45536e-09 8.45536e-09 8.45536e-09 4.38591e-09 -0.721018 -0.721018
1.4678e+09 7.57198e-06 7.57198e-06 7.57198e-06 7.57198e-06 7.57198e-06 7.57198e-06 3.18375e-06 -0.590377 -0.590377
2.15443e+09 2.37852e-05 2.37852e-05 2.37852e-05 2.37852e-05 2.37852e-05 2.37852e-05 7.83142e-06 -0.466838 -0.466838
3.16228e+09 4.25098e-05 4.25098e-05 4.25098e-05 4.25098e-05 4.25098e-05 4.25098e-05 1.06207e-05 -0.357354 -0.357354
4.64159e+09 6.01294e-05 6.01294e-05 6.01294e-05 6.01294e-05 6.01294e-05 6.01294e-05 1.10973e-05 -0.26593 -0.26593
6.81292e+09 7.49825e-05 7.49825e-05 7.49825e-05 7.49825e-05 7.49825e-05 7.49825e-05 1.00033e-05 -0.193365 -0.193365
1e+10 8.66698e-05 8.66698e-05 8.66698e-05 8.66698e-05 8.66698e-05 8.66698e-05 8.21951e-06 -0.138079 -0.138079


==> data/fig2b_hot.dat <==
Phi beA beAlo beAhi beB beBlo beBhi GC GD GDB
10000 8.02337 7.6762 8.37121 2.33927 0.0992118 3.05747 16.139 13.3947 2.03554
14678 8.02281 7.67579 8.3704 2.33832 0.0996279 3.057 16.1296 13.3879 2.03225
21544.3 8.02198 7.67519 8.36923 2.33693 0.100236 3.05633 16.1158 13.3781 2.0274
31622.8 8.02078 7.6743 8.3675 2.33489 0.101123 3.05534 16.0957 13.3636 2.02035
46415.9 8.019 7.67301 8.36495 2.33189 0.102412 3.05387 16.0663 13.3424 2.01004
68129.2 8.01639 7.6711 8.36121 2.32749 0.104279 3.05171 16.0235 13.3115 1.99502
100000 8.01256 7.66831 8.35573 2.32108 0.106992 3.04854 15.9615 13.2666 1.97328
146780 8.00694 7.66421 8.34767 2.31172 0.110824 3.04392 15.8721 13.2016 1.94014
215443 7.99867 7.6582 8.33586 2.29761 0.116217 3.03716 15.7492 13.108 1.89169
316228 7.98658 7.64938 8.31855 2.27617 0.123677 3.02731 15.5779 12.9804 1.82349
464159 7.96883 7.63501 8.29317 2.24542 0.133742 3.00306 15.3304 12.8018 1.7292
681292 7.94282 7.6136 8.25601 2.20178 0.14688 2.94957 14.923 12.5368 1.60199
1e+06 7.90474 7.58223 8.20171 2.14087 0.163295 2.8747 14.4493 12.1153 1.43599
1.4678e+06 7.84948 7.53625 8.13149 2.05789 0.142773 2.77189 13.8892 11.647 1.22881
2.15443e+06 7.77287 7.44039 8.05976 1.96213 0.129384 2.63437 13.161 11.0675 1.02453
3.16228e+06 7.66171 7.28228 7.95534 1.84065 0.0864471 2.45663 12.3436 10.3317 0.759663
4.64159e+06 7.46007 7.08751 7.80141 1.67444 0.0556388 2.24124 11.257 9.51611 0.473769
6.81292e+06 7.20075 6.88493 7.58998 1.46732 0.0272974 2.00255 10.1217 8.44754 0.183421
1e+07 6.86872 6.62091 7.22932 1.24897 0.00171754 1.87677 8.84899 7.33096 -0.0786693
1.4678e+07 6.41078 6.00294 6.79462 1.06286 0.0199606 1.63808 7.46938 6.11251 -0.261216
2.15443e+07 5.78842 5.41988 6.14669 0.961129 0.259309 1.53155 6.03642 4.80418 -0.326096
3.16228e+07 4.95672 4.45845 5.44849 0.739241 0.308109 2.00017 4.83405 3.51476 -0.572793
4.64159e+07 3.86173 3.32116 4.4096 0.712326 0.400745 1.7014 3.68318 2.42801 -0.57557
6.81292e+07 2.89537 2.49387 3.2648 0.828404 0.391302 1.82988 2.7289 1.48525 -0.452934
1e+08 2.07255 1.70831 2.40824 0.718911 0.35509 1.56559 1.92486 0.696342 -0.551403
1.4678e+08 1.3932 1.12186 1.58823 0.733375 0.418009 1.08556 1.27068 0.0664738 -0.528689
2.15443e+08 0.872313 0.597236 0.984872 0.631592 0.382299 0.880751 0.754894 -0.40115 -0.611592
3.16228e+08 0.460473 0.254083 0.54141 0.460473 0.254083 0.54141 0.387444 -0.732771 -0.732771
4.64159e+08 0.175957 0.110377 0.254212 0.175957 0.110377 0.254212 0.132488 -0.934458 -0.934458
6.81292e+08 0.0456849 0.0225696 0.104729 0.0456849 0.0225696 0.104729 0.0327198 -0.952229 -0.952229
1e+09 0.032264 0.020775 0.0526037 0.032264 0.020775 0.0526037 0.0209301 -0.846841 -0.846841
1.4678e+09 0.039441 0.0228563 0.0590881 0.039441 0.0228563 0.0590881 0.019901 -0.703259 -0.703259
2.15443e+09 0.0484397 0.0310473 0.0711373 0.0484397 0.0310473 0.0711373 0.0197098 -0.554449 -0.554449
3.16228e+09 0.0601472 0.0363301 0.0799852 0.0601472 0.0363301 0.0799852 0.01797 -0.422749 -0.422749
4.64159e+09 0.0682529 0.0412212 0.0890611 0.0682529 0.0412212 0.0890611 0.0150696 -0.313821 -0.313821
6.81292e+09 0.0748358 0.0459986 0.0960033 0.0748358 0.0459986 0.0960033 0.0119564 -0.22757 -0.22757
1e+10 0.081225 0.0492595 0.101423 0.081225 0.0492595 0.101423 0.00918691 -0.162108 -0.162108


==> data/fig2b_map.dat <==
ex wcal wfix
0.00 1.0126020207023607 0.0
0.40 1.7068391634419966 0.6029956290160436
0.80 2.123441056786 1.1040118032302477
1.20 2.455587117365122 1.5190208388832964
1.60 2.7590270156508887 1.9464824790104882
2.00 3.1208120119605818 2.313847044322438
2.40 3.5291215874689237 2.669695130318747
2.80 3.984928117625986 3.1140803475219068
3.20 4.612884650606635 3.6686909800990706
3.60 nan 4.27269990182074
4.00 nan 4.683626351094551
4.40 nan nan
4.80 nan nan
5.20 nan nan
5.60 nan nan
6.00 nan nan
6.40 nan nan
6.80 nan nan
7.20 nan nan
7.60 nan nan
8.00 nan nan
8.40 nan nan
8.80 nan nan
9.20 nan nan
9.60 nan nan
10.00 nan nan


==> data/fig2b_nom.dat <==
Phi beA beAlo beAhi beB beBlo beBhi GC GD GDB
10000 7.96924 7.45181 8.40375 2.08729 0 3.11739 15.8755 13.1805 1.51623
14678 7.96346 7.44777 8.39684 2.0783 0 3.10466 15.7875 13.1155 1.49027
21544.3 7.95498 7.44183 8.38671 2.06521 0 3.08609 15.6684 13.0239 1.45296
31622.8 7.94254 7.43313 8.37184 2.04623 0 3.05908 15.4997 12.8991 1.39023
46415.9 7.92432 7.42039 8.35005 2.00871 0 3.01999 15.2283 12.723 1.25602
68129.2 7.89762 7.40172 8.31814 1.93749 0 2.96412 14.8713 12.441 1.05756
100000 7.85863 7.37443 8.27148 1.82053 0 2.88758 14.3917 12.0653 0.814863
146780 7.80177 7.3346 8.20344 1.6733 0 2.70704 13.8673 11.5849 0.558032
215443 7.72291 7.2767 8.11026 1.55112 0 2.56432 13.1963 11.0615 0.377225
316228 7.61086 7.192 7.99053 1.37568 0 2.43801 12.3584 10.3747 0.0824054
464159 7.42316 6.99521 7.75755 1.20186 0 2.26209 11.427 9.54124 -0.164822
681292 7.15119 6.828 7.5588 1.033 0 2.04431 10.3582 8.61732 -0.380415
1e+06 6.85283 6.55765 7.18597 0.811143 0 1.75491 9.30205 7.59977 -0.577844
1.4678e+06 6.43839 6.07529 6.73257 0.694875 0 1.51683 8.17472 6.60351 -0.701043
2.15443e+06 5.91176 5.5666 6.21557 0.526714 0 1.24444 7.04606 5.51284 -0.86682
3.16228e+06 5.27202 4.84934 5.63763 0.453518 0 1.10146 5.92845 4.47185 -0.919212
4.64159e+06 4.5688 4.13034 4.94716 0.376489 0 1.06908 4.85135 3.45959 -0.929268
6.81292e+06 3.78768 3.36284 4.14839 0.384522 0 0.918143 3.82642 2.5121 -0.888848
1e+07 2.99968 2.60846 3.38816 0.33509 0 0.79187 2.97675 1.62926 -0.95375
1.4678e+07 2.27324 1.96713 2.60113 0.270067 0 0.713353 2.25054 0.940358 -0.991679
2.15443e+07 1.67286 1.40601 1.94343 0.346396 0.0179169 0.763049 1.61763 0.343836 -0.931787
3.16228e+07 1.15886 0.963687 1.37501 0.356596 0.0814917 0.650883 1.12136 -0.149848 -0.934059
4.64159e+07 0.762117 0.611192 0.888007 0.379765 0.191345 0.552872 0.715973 -0.523075 -0.8707
6.81292e+07 0.465232 0.343724 0.558296 0.277607 0.148011 0.446074 0.426536 -0.792445 -0.975354
1e+08 0.258473 0.169887 0.323691 0.258473 0.169887 0.323691 0.227546 -0.983861 -0.983861
1.4678e+08 0.123921 0.0657748 0.167783 0.123921 0.0657748 0.167783 0.0966656 -1.07392 -1.07392
2.15443e+08 0.0528289 0.0272821 0.0717786 0.0528289 0.0272821 0.0717786 0.0434349 -1.10403 -1.10403
3.16228e+08 0.0291008 0.0211251 0.0421853 0.0291008 0.0211251 0.0421853 0.0232944 -1.05254 -1.05254
4.64159e+08 0.0261805 0.0161776 0.0399752 0.0261805 0.0161776 0.0399752 0.0188714 -0.957217 -0.957217
6.81292e+08 0.0271295 0.0178317 0.0425149 0.0271295 0.0178317 0.0425149 0.0172892 -0.838349 -0.838349
1e+09 0.0333955 0.0208503 0.048213 0.0333955 0.0208503 0.048213 0.0175008 -0.708364 -0.708364
1.4678e+09 0.0405346 0.0253855 0.0570283 0.0405346 0.0253855 0.0570283 0.0173712 -0.57805 -0.57805
2.15443e+09 0.0475119 0.0292663 0.069697 0.0475119 0.0292663 0.069697 0.0156842 -0.455797 -0.455797
3.16228e+09 0.0550632 0.0330591 0.079786 0.0550632 0.0330591 0.079786 0.0137955 -0.347649 -0.347649
4.64159e+09 0.0601447 0.036767 0.0889335 0.0601447 0.036767 0.0889335 0.0111932 -0.257831 -0.257831
6.81292e+09 0.0654313 0.0396704 0.0959203 0.0654313 0.0396704 0.0959203 0.00879424 -0.186977 -0.186977
1e+10 0.0690813 0.041859 0.100492 0.0690813 0.041859 0.100492 0.00659613 -0.133225 -0.133225


==> data/fig2b_regret.dat <==
w Bcal Bk D132 D04 D24
0.0000 0.0000 0.1677 1.3162 0.4229 2.3771
0.1667 0.0000 0.2220 1.3368 0.4306 2.4030
0.3333 0.0001 0.2936 1.3518 0.4372 2.4274
0.5000 0.0004 0.3712 1.3678 0.4433 2.4527
0.6667 0.0025 0.4937 1.3813 0.4492 2.4975
0.8333 0.0102 0.6075 1.4013 0.4587 2.5450
1.0000 0.0495 0.7851 1.4386 0.4695 2.5961
1.1667 0.1242 0.9688 1.4661 0.4789 2.6546
1.3333 0.2208 1.1292 1.4938 0.4896 2.7040
1.5000 0.3371 1.3705 1.5300 0.5000 2.7746
1.6667 0.4734 1.6108 1.5661 0.5121 2.8421
1.8333 0.6460 1.7961 1.6084 0.5241 2.9291
2.0000 0.8518 2.0658 1.6492 0.5379 2.9994
2.1667 1.1087 2.3461 1.7046 0.5551 3.0993
2.3333 1.4119 2.6713 1.7462 0.5702 3.1776
2.5000 1.7108 3.1259 1.8078 0.5881 3.2989
2.6667 2.1203 3.3797 1.8577 0.6039 3.3842
2.8333 2.4371 3.7523 1.9307 0.6272 3.5090
3.0000 2.7999 4.1330 1.9769 0.6443 3.6074
3.1667 3.1797 4.4194 2.0506 0.6692 3.7381
3.3333 3.5168 4.7905 2.1080 0.6866 3.8275
3.5000 3.9148 5.1198 2.1778 0.7087 3.9574
3.6667 4.2527 5.4349 2.2301 0.7264 4.0512
3.8333 4.6458 5.6749 2.2996 0.7501 4.1661
4.0000 4.9895 5.8623 2.3471 0.7665 4.2503
4.1667 5.3440 6.3153 2.4059 0.7869 4.3478
4.3333 5.6009 6.7854 2.4473 0.8014 4.4181
4.5000 5.8374 7.2092 2.4947 0.8181 4.4966
4.6667 6.1434 7.5741 2.5282 0.8300 4.5517
4.8333 6.3738 7.8847 2.5622 0.8426 4.6073
5.0000 6.5749 8.0257 2.5907 0.8523 4.6537
5.1667 6.7312 8.2890 2.6162 0.8614 4.6953
5.3333 6.7856 8.4879 2.6373 0.8690 4.7293
5.5000 6.8258 8.5292 2.6567 0.8760 4.7606
5.6667 6.8769 8.5947 2.6711 0.8812 4.7839
5.8333 6.9355 8.6829 2.6856 0.8865 4.8071
6.0000 6.9882 8.7310 2.6943 0.8897 4.8210


==> data/fig2b_seed2.dat <==
Phi beA beAlo beAhi beB beBlo beBhi GC GD GDB
10000 8.11906 7.60881 8.83614 2.22904 0.805724 2.92739 16.1555 13.4662 1.79296
14678 8.11871 7.607 8.89622 2.21737 0.793496 2.91615 16.0596 13.3939 1.75893
21544.3 8.10727 7.5979 8.88736 2.20041 0.775885 2.89982 15.947 13.2964 1.71045
31622.8 8.09051 7.58456 8.87437 2.17587 0.750443 2.87613 15.739 13.1782 1.64221
46415.9 8.06945 7.56501 8.85534 2.14062 0.714161 2.84187 15.4218 12.9515 1.53931
68129.2 8.04004 7.53639 8.82748 2.08233 0.663147 2.79265 15.027 12.6265 1.34324
100000 7.99709 7.49458 8.76365 1.9704 0.592893 2.72252 14.4961 12.2189 1.09444
146780 7.94311 7.43367 8.66705 1.81864 0.49898 2.62455 13.8769 11.7298 0.793602
215443 7.85707 7.34528 8.52553 1.62232 0.376579 2.488 13.1139 11.0439 0.450138
316228 7.70442 7.21842 8.37 1.37885 0.322493 2.17113 12.2472 10.2926 0.0825796
464159 7.49786 7.04636 8.09208 1.08545 0.255085 1.87222 11.215 9.4125 -0.293705
681292 7.22451 6.8533 7.70753 0.775414 0.180416 1.5851 10.1013 8.3931 -0.663294
1e+06 6.83709 6.47734 7.33726 0.61672 0.040325 1.27401 8.98177 7.33214 -0.841315
1.4678e+06 6.37192 5.95625 6.79403 0.492338 0.0314651 0.973322 7.84598 6.2687 -0.931825
2.15443e+06 5.76496 5.34075 6.14689 0.396589 0.00996214 0.825546 6.70924 5.21052 -1.02886
3.16228e+06 5.05418 4.68221 5.4379 0.386835 0 0.745533 5.65525 4.21745 -0.98522
4.64159e+06 4.34691 3.95823 4.74828 0.33896 0 0.672938 4.62654 3.24864 -1.01556
6.81292e+06 3.64938 3.26904 3.98639 0.270301 0 0.561338 3.67068 2.35231 -1.02856
1e+07 2.85455 2.56146 3.26584 0.320715 0 0.620874 2.86736 1.5138 -0.978237
1.4678e+07 2.17369 1.89346 2.46054 0.298917 0 0.517395 2.13702 0.836763 -1.0024
2.15443e+07 1.58589 1.35443 1.8401 0.306321 0.0901062 0.532446 1.52316 0.259789 -0.971822
3.16228e+07 1.08234 0.883429 1.36423 0.286776 0.0691999 0.475638 1.04487 -0.229303 -0.99324
4.64159e+07 0.710245 0.547132 0.966032 0.335817 0.112901 0.435064 0.65937 -0.558366 -0.931494
6.81292e+07 0.411746 0.322437 0.570889 0.238571 0.0931702 0.390705 0.389698 -0.848099 -1.00603
1e+08 0.224522 0.149081 0.302428 0.224522 0.149081 0.302428 0.20203 -1.01509 -1.01509
1.4678e+08 0.10432 0.0599392 0.158033 0.10432 0.0599392 0.158033 0.083929 -1.10502 -1.10502
2.15443e+08 0.0457688 0.02677 0.0653343 0.0457688 0.02677 0.0653343 0.0370003 -1.11156 -1.11156
3.16228e+08 0.0308299 0.0214203 0.0439337 0.0308299 0.0214203 0.0439337 0.024478 -1.05121 -1.05121
4.64159e+08 0.0272345 0.0182439 0.0407296 0.0272345 0.0182439 0.0407296 0.0194971 -0.951898 -0.951898
6.81292e+08 0.031379 0.0212686 0.0446222 0.031379 0.0212686 0.0446222 0.0192376 -0.832098 -0.832098
1e+09 0.0364393 0.0254153 0.050912 0.0364393 0.0254153 0.050912 0.0190062 -0.702288 -0.702288
1.4678e+09 0.0433852 0.0294161 0.0600763 0.0433852 0.0294161 0.0600763 0.0183047 -0.573838 -0.573838
2.15443e+09 0.0507037 0.0356647 0.0692461 0.0507037 0.0356647 0.0692461 0.0168659 -0.452643 -0.452643
3.16228e+09 0.0593199 0.0401894 0.0806025 0.0593199 0.0401894 0.0806025 0.0150079 -0.345537 -0.345537
4.64159e+09 0.066759 0.0441711 0.0889764 0.066759 0.0441711 0.0889764 0.0123186 -0.256169 -0.256169
6.81292e+09 0.0719997 0.0474209 0.0950593 0.0719997 0.0474209 0.0950593 0.00953687 -0.185692 -0.185692
1e+10 0.0759725 0.0499356 0.0997508 0.0759725 0.0499356 0.0997508 0.00715036 -0.132282 -0.132282


==> data/gain_vs_flux.dat <==
Phi GC GClo GChi GD GDlo GDhi GB beA beAlo beAhi
10000 15.8755 14.9041 16.6994 13.1805 12.1899 14.0173 11.7391 7.96924 7.45181 8.40375
14678 15.7875 14.8462 16.5885 13.1155 12.1481 13.9358 11.7076 7.96346 7.44777 8.39684
21544.3 15.6684 14.7626 16.4309 13.0239 12.0875 13.8192 11.662 7.95498 7.44183 8.38671
31622.8 15.4997 14.6431 16.2125 12.8991 12.0004 13.654 11.596 7.94254 7.43313 8.37184
46415.9 15.2283 14.474 15.9037 12.723 11.8759 13.4381 11.5013 7.92432 7.42039 8.35005
68129.2 14.8713 14.1517 15.4978 12.441 11.7004 13.0919 11.3668 7.89762 7.40172 8.31814
100000 14.3917 13.8142 15.0234 12.0653 11.3432 12.694 11.2101 7.85863 7.37443 8.27148
146780 13.8673 13.3021 14.4155 11.5849 11.0321 12.2059 10.9923 7.80177 7.3346 8.20344
215443 13.1963 12.598 13.7393 11.0615 10.4966 11.5857 10.6958 7.72291 7.2767 8.11026
316228 12.3584 11.8035 12.8843 10.3747 9.78747 10.9072 10.2188 7.61086 7.192 7.99053
464159 11.427 10.7116 11.954 9.54124 9.01121 10.0784 9.68297 7.42316 6.99521 7.75755
681292 10.3582 9.62087 10.9477 8.61732 7.9685 9.15022 9.04878 7.15119 6.828 7.5588
1e+06 9.30205 8.52018 9.85689 7.59977 6.86957 8.17015 8.22421 6.85283 6.55765 7.18597
1.4678e+06 8.17472 7.44484 8.68692 6.60351 5.84154 7.08291 7.30099 6.43839 6.07529 6.73257
2.15443e+06 7.04606 6.37861 7.48362 5.51284 4.85552 6.01163 6.34894 5.91176 5.5666 6.21557
3.16228e+06 5.92845 5.28885 6.36501 4.47185 3.89251 4.89429 5.34243 5.27202 4.84934 5.63763
4.64159e+06 4.85135 4.26007 5.35453 3.45959 2.91403 3.95101 4.32258 4.5688 4.13034 4.94716
6.81292e+06 3.82642 3.38473 4.35627 2.5121 2.00748 3.0027 3.39558 3.78768 3.36284 4.14839
1e+07 2.97675 2.55917 3.35322 1.62926 1.27765 2.07283 2.49675 2.99968 2.60846 3.38816
1.4678e+07 2.25054 1.87615 2.56235 0.940358 0.614816 1.27721 1.80602 2.27324 1.96713 2.60113
2.15443e+07 1.61763 1.34283 1.83423 0.343836 0.085369 0.598953 1.20056 1.67286 1.40601 1.94343
3.16228e+07 1.12136 0.929363 1.28752 -0.149848 -0.340479 0.0526779 0.776666 1.15886 0.963687 1.37501
4.64159e+07 0.715973 0.569269 0.838321 -0.523075 -0.664234 -0.40887 0.376285 0.762117 0.611192 0.888007
6.81292e+07 0.426536 0.313382 0.511152 -0.792445 -0.916135 -0.715894 0.168645 0.465232 0.343724 0.558296
1e+08 0.227546 0.142998 0.2773 -0.983861 -1.06907 -0.908914 0 0.258473 0.169887 0.323691
1.4678e+08 0.0966656 0.0498308 0.132188 -1.07392 -1.1422 -1.02463 0 0.123921 0.0657748 0.167783
2.15443e+08 0.0434349 0.0229737 0.0611723 -1.10403 -1.13369 -1.06322 0 0.0528289 0.0272821 0.0717786
3.16228e+08 0.0232944 0.0168441 0.0333894 -1.05254 -1.06547 -1.03467 0 0.0291008 0.0211251 0.0421853
4.64159e+08 0.0188714 0.0116312 0.0283692 -0.957217 -0.966568 -0.939553 0 0.0261805 0.0161776 0.0399752
6.81292e+08 0.0172892 0.0112533 0.026017 -0.838349 -0.848631 -0.823409 0 0.0271295 0.0178317 0.0425149
1e+09 0.0175008 0.0107679 0.0252344 -0.708364 -0.719147 -0.695824 0 0.0333955 0.0208503 0.048213
1.4678e+09 0.0173712 0.0105722 0.0245615 -0.57805 -0.587567 -0.566604 0 0.0405346 0.0253855 0.0570283
2.15443e+09 0.0156842 0.00950701 0.0233619 -0.455797 -0.464305 -0.445619 0 0.0475119 0.0292663 0.069697
3.16228e+09 0.0137955 0.00810784 0.0205485 -0.347649 -0.355696 -0.339441 0 0.0550632 0.0330591 0.079786
4.64159e+09 0.0111932 0.00663046 0.0169701 -0.257831 -0.264256 -0.251536 0 0.0601447 0.036767 0.0889335
6.81292e+09 0.00879424 0.00516513 0.0132243 -0.186977 -0.192104 -0.182277 0 0.0654313 0.0396704 0.0959203
1e+10 0.00659613 0.00393021 0.00986137 -0.133225 -0.137154 -0.129825 0 0.0690813 0.041859 0.100492


==> data/mc.dat <==
Phi PhiA PhiC rA rAm rAp rC rCm rCp G Gm Gp Gpred
1e+06 869565 1.15e+06 1.03906 0.0612139 0.0649055 0.984471 0.0601163 0.0616003 9.40785 0.375374 0.382232 9.17348
3e+07 2.6087e+07 3.45e+07 1.03637 0.0654215 0.0649441 1.00661 0.0595336 0.0618987 1.27604 0.384767 0.372645 1.14953
1e+09 8.69565e+08 1.15e+09 1.01865 0.0638402 0.0589188 0.948515 0.0586158 0.0590693 0.330208 0.382693 0.362741 0.0203893


==> data/nactive.dat <==
Phi med p16 p84 kstar
10000 1 1 1 1
14678 1 1 1 1
21544.3 1 1 1 1
31622.8 1 1 1 1
46415.9 1 1 1 1
68129.2 1 1 1 1
100000 1 1 1 1
146780 1 1 1 1
215443 1 1 1 1
316228 1 1 1 1
464159 1 1 1 1
681292 1 1 1 1
1e+06 1 1 1 1
1.4678e+06 1 1 1 1
2.15443e+06 1 1 1 1
3.16228e+06 1 1 1 1
4.64159e+06 1 1 1 1
6.81292e+06 1 1 2 1.10848
1e+07 2 1.08 2 1.62702
1.4678e+07 2 2 3 2.38814
2.15443e+07 3 3 4 3.50532
3.16228e+07 4 4 5 5.1451
4.64159e+07 6 5 6 7.55197
6.81292e+07 8 7 9 11.0848
1e+08 10 9.08 11 16
1.4678e+08 13 12 15 16
2.15443e+08 16 15 16 16
3.16228e+08 16 16 16 16
4.64159e+08 16 16 16 16
6.81292e+08 16 16 16 16
1e+09 16 16 16 16
1.4678e+09 16 16 16 16
2.15443e+09 16 16 16 16
3.16228e+09 16 16 16 16
4.64159e+09 16 16 16 16
6.81292e+09 16 16 16 16
1e+10 16 16 16 16


==> data/regret_band.dat <==
w cal callo calhi bk bklo bkhi d dlo dhi
0 0 0 0 0.1677 0.0065 2.7625 1.3162 0.6091 2.4116
0.5 0.0004 0 0.1448 0.3712 0.0135 3.0352 1.3678 0.9712 2.4567
1 0.0495 0 0.4476 0.7851 0.0218 3.3144 1.4386 1.1568 2.4973
1.5 0.3371 0 0.9985 1.3705 0.0868 3.7104 1.53 1.2177 2.5286
2 0.8518 0.0629 1.7117 2.0658 0.5064 4.0826 1.6492 1.2661 2.5622
3 2.7999 0.9923 3.7371 4.133 2.7167 5.3691 1.9769 1.4066 2.6147
4 4.9895 3.9514 5.6841 5.8623 4.9645 7.6473 2.3471 1.8209 2.6541
5 6.5749 6.0512 6.9898 8.0257 7.0534 9.4773 2.5907 2.4125 2.6842
6 6.9882 6.8136 7.6508 8.731 8.5468 9.0333 2.6943 2.6704 2.7137


==> data/regret_k_vs_flux.dat <==
Phi k1 k2 k4 k8 k16 A
10000 4.22417 5.95087 9.43034 12.5083 15.8755 15.8755
14678 4.17942 5.88596 9.31204 12.4121 15.7875 15.7875
21544.3 4.07872 5.79364 9.14595 12.2966 15.6684 15.6684
31622.8 3.89804 5.66409 8.9578 12.1239 15.4997 15.4997
46415.9 3.65326 5.48562 8.74869 11.8864 15.2283 15.2283
68129.2 3.3692 5.19469 8.46594 11.6088 14.8713 14.8713
100000 3.09439 4.81688 8.00995 11.2011 14.3917 14.3917
146780 2.82826 4.45446 7.47159 10.7425 13.8673 13.8673
215443 2.42274 4.03411 6.92082 10.0871 13.1963 13.1963
316228 2.0764 3.57406 6.32024 9.30089 12.3584 12.3584
464159 1.70529 3.0436 5.69173 8.50835 11.427 11.427
681292 1.36649 2.54175 4.95302 7.61662 10.3582 10.3582
1e+06 1.04857 2.07085 4.20736 6.69899 9.30205 9.30205
1.4678e+06 0.798795 1.64781 3.54982 5.73508 8.17472 8.17472
2.15443e+06 0.616877 1.30029 2.92304 4.81214 7.04606 7.04606
3.16228e+06 0.539777 0.965008 2.28699 3.93736 5.92845 5.92845
4.64159e+06 0.420847 0.681113 1.74433 3.09208 4.85135 4.85135
6.81292e+06 0.419091 0.485563 1.28514 2.3463 3.82642 3.82642
1e+07 0.470686 0.358644 0.850788 1.7196 2.97675 2.97675
1.4678e+07 0.587741 0.280982 0.534675 1.2176 2.25054 2.25054
2.15443e+07 0.80633 0.348936 0.398001 0.842316 1.61763 1.61763
3.16228e+07 1.20954 0.504042 0.33743 0.569328 1.12136 1.12136
4.64159e+07 1.75094 0.788375 0.365241 0.350514 0.715973 0.715973
6.81292e+07 2.43043 1.19656 0.50021 0.254302 0.426536 0.426536
1e+08 3.31055 1.76995 0.732297 0.254116 0.227546 0.227546
1.4678e+08 4.28278 2.45828 1.09678 0.349001 0.0966656 0.0966656
2.15443e+08 5.32635 3.23069 1.59857 0.542292 0.0434349 0.0434349
3.16228e+08 6.41644 4.08535 2.15452 0.803252 0.0232944 0.0232944
4.64159e+08 7.44169 4.94092 2.75355 1.09067 0.0188714 0.0188714
6.81292e+08 8.39405 5.75061 3.35531 1.3981 0.0172892 0.0172892
1e+09 9.22082 6.48033 3.91028 1.70067 0.0175008 0.0175008
1.4678e+09 9.93511 7.10261 4.40485 1.99102 0.0173712 0.0173712
2.15443e+09 10.5056 7.60855 4.81566 2.24161 0.0156842 0.0156842
3.16228e+09 10.9475 8.00892 5.15208 2.43786 0.0137955 0.0137955
4.64159e+09 11.2781 8.30826 5.40483 2.60101 0.0111932 0.0111932
6.81292e+09 11.5218 8.52738 5.59551 2.72407 0.00879424 0.00879424
1e+10 11.694 8.68818 5.73362 2.81279 0.00659613 0.00659613

